The Peculiar Bursting Nature of CP Pup

The classical nova CP Puppis has been observed to have particularly puzzling and peculiar properties. In particular, this classical nova displays occasional bursts in its long-term ASAS-SN light curve. Here we report on 5 sectors of TESS data displaying 2 of these rapid bursts, lasting ~1 day. Based on the estimated lower energy limits of the bursts we discuss whether the bursts may be examples of micronovae resulting from localised thermonuclear explosion. Furthermore, its orbital period remains uncertain, with several inconsistent periodic signals appearing in spectroscopic and photometric observations at various wavelengths. Although we cannot unambiguously unravel the physical origin of the signals, the previously suggested nature of CP Puppis as a long orbital period system may be a viable explanation. The recurrence time of the bursts in CP Puppis, together with the unexplained variable modulations make it a prime candidate for intense monitoring.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
